Structure results for multiple tilings in 3D

We study multiple tilings of 3-dimensional Euclidean space by a convex body. In a multiple tiling, a convex body $P$ is translated with a discrete multiset $\Lambda$ in such a way that each point of the space gets covered exactly $k$ times, except perhaps the translated copies of the boundary of $P$. It is known that all possible multiple tilers in 3D are zonotopes. In 2D it was known by the work of M. Kolountzakis that, unless $P$ is a parallelogram, the multiset of translation vectors $\Lambda$ must be a finite union of translated lattices (also known as quasi periodic sets). In that work [Kolountzakis, 2002], the author asked whether the same quasi-periodic structure on the translation vectors would be true in 3D. Here we prove that this conclusion is indeed true for 3D. Namely, we show that if $P$ is a convex multiple tiler in 3D, with a discrete multiset $\Lambda$ of translation vectors, then $\Lambda$ has to be a finite union of translated lattices, unless $P$ belongs to a special class of zonotopes. This exceptional class consists of two-flat zonotopes $P$, defined by the Minkowski sum of $n+m$ line segments that lie in the union of two different two-dimensional subspaces $H_1$ and $H_2$. Equivalently, a two-flat zonotope $P$ may be thought of as the Minkowski sum of two 2-dimensional symmetric polygons one of which may degenerate into a single line segment. It turns out that rational two-flat zonotopes admit a multiple tiling with an aperiodic (non-quasi-periodic) set of translation vectors $\Lambda$. We note that it may be quite difficult to offer a visualization of these 3-dimensional non-quasi-periodic tilings, and that we discovered them by using Fourier methods.

==> 2flat_1.pdf_tex <==
%% Creator: Inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file '2flat_1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{294.6bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.78719082)%
    \put(0,0){\includegraphics[width=\unitlength]{2flat_1.pdf}}%
    \put(0.55975706,0.60907926){\color[rgb]{0,0,0}\rotatebox{19.96171321}{\makebox(0,0)[lb]{\smash{$F$}}}}%
    \put(0.49483244,0.40922182){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$e$}}}%
    \put(0.39938373,0.57278564){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.23317119,0.27402634){\color[rgb]{0,0,0}\rotatebox{-19.11517377}{\makebox(0,0)[lb]{\smash{$G$}}}}%
    \put(0.05627788,0.39621404){\color[rgb]{0,0,0}\rotatebox{26.24188957}{\makebox(0,0)[lb]{\smash{$\tau_1$}}}}%
  \end{picture}%
\endgroup%

